Accretion disc dynamics in extragalactic black hole X-ray binaries: A comprehensive study of M33 X-7, NGC 300 X-1 and IC 10 X-1

Extragalactic Black Hole X-ray Binaries (BH-XRBs) are the most intriguing X-ray sources as some of them are `home' to the most massive stellar-mass BHs ever found. In this work, we conduct a comprehensive study of three massive, eclipsing extragalactic BH-XRBs i.e., M33X-7, NGC300X-1, and IC10X-1 and using entire X-ray observations available from \textit{XMM-Newton} and \textit{NuSTAR} till date. Preliminary analysis using \textit{diskbb} and \textit{powerlaw} models shows that the sources have steep spectra and sub-Eddington luminosities (L<0.69 L$_{Edd}$), with major flux contribution from non-thermal component, resembling the relatively uncharted Steep Powerlaw State (SPL). To understand the accretion disc properties in this state, we explore alternate modelling scenario that reveals the presence of a `hot' ($kT_{in}=1-2$ keV) slim-disc (\textit{diskpbb}) with radial temperature profile $T(r)\propto r^{-p}$ ($p=0.5-0.66$), along with a cooler ($kT_{in}=0.1-0.2$ keV) standard thermal disc (\textit{diskbb}). We carry out the continuum-fitting method using relativistic slim-disc model (\textit{slimbh}) and estimate the mass range of M33 X-7, NGC300X-1 and IC10X-1 is to be 9$-$15 M$_{\odot}$, 9$-$28 M$_{\odot}$ and 10$-$30 M$_{\odot}$, respectively. Further, eclipse periods are determined by modelling the lightcurve, using which we estimate the size of the eclipsing bodies. Modelling of the eclipse spectra revealed the complete obscuration of soft spectral component during eclipse, implying the emission of hard component from an extended accretion region. Based on our findings, we provide an inference on geometry of accretion disc in these wind-fed systems and compare their properties with the other two extragalactic BH-XRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
